ASASSN-22ak: La Belle au bois dormant in a hydrogen-depleted dwarf nova?

ASASSN-22ak is a transient discovered by the All-Sky Automated Survey for Supernovae and by Gaia in 2022 January. Although this object had been in deep quiescence at least for seven years before this outburst, it has been showing relatively regular long (35-40 d) outbursts with intervals of 132-188 d after the 2022 January outburst. This "waking up" phenomenon appears similar to the very unusual (hydrogen-rich) WZ Sge star V3101 Cyg. Time-resolved photometry during the 2023 outburst detected low-amplitude (0.05 mag) superhumps with a period of 0.042876(3) d. ASASSN-22ak appears to be very similar to CRTS J112253.3-111037, which is known to have a very low mass ratio and is considered to be an object evolving close to AM CVn stars as inferred from the low hydrogen and high helium content. ASASSN-22ak is likely yet another object having an evolved core and strongly depleted hydrogen in the secondary. The case of ASASSN-22ak strengthens the idea that a considerable fraction of AM CVn stars are formed from evolved cataclysmic variables. Both ASASSN-22ak and V3101 Cyg before the initial outbursts were probably in dormant states with low quiescent viscosity or low mass-transfer rates. The current "high" states of ASASSN-22ak and V3101 Cyg may have been induced by radiation during the initial outburst or these objects are simply returning to ordinary states, either in terms of quiescent viscosity or mass-transfer rates. We also provide updated superhump period and estimated mass ratio for CRTS J112253.3-111037.

==> abst.inc <==
ASASSN-22ak is a transient discovered by the All-Sky Automated Survey
for Supernovae and by Gaia in 2022 January.
Although this object had been in deep quiescence at least
for seven years before this outburst, it has been showing
relatively regular long (35--40~d) outbursts with intervals
of 132--188~d after the 2022 January outburst.
This ``waking up'' phenomenon appears similar to the very
unusual (hydrogen-rich) WZ Sge star V3101 Cyg.
Time-resolved photometry during the 2023 outburst detected
low-amplitude (0.05~mag) superhumps with a period of
0.042876(3)~d.  ASASSN-22ak appears to be very similar
to CRTS J112253.3$-$111037, which is known to have a very low
mass ratio and is considered to be an object evolving close to
AM CVn stars as inferred from the low hydrogen and high
helium content.  ASASSN-22ak is likely yet another object
having an evolved core and strongly depleted hydrogen
in the secondary.
The case of ASASSN-22ak strengthens the idea that a considerable
fraction of AM CVn stars are formed from evolved cataclysmic
variables.  Both ASASSN-22ak and V3101 Cyg before the initial
outbursts were probably in dormant states with low quiescent
viscosity or low mass-transfer rates.  The current ``high''
states of ASASSN-22ak and V3101 Cyg may have been induced
by radiation during the initial outburst or these objects
are simply returning to ordinary states, either in terms
of quiescent viscosity or mass-transfer rates.
We also provide updated superhump period and estimated
mass ratio for CRTS J112253.3$-$111037.


==> objlist.inc <==
OV Boo,
AM CVn,
SS Cyg,
V3101 Cyg,
EF Eri,
AM Her,
EI Psc,
VY Scl,
V418 Ser,
SU UMa,
WZ Sge,
NSV 1440,
ASASSN-21au,
ASASSN-22ak,
CRTS J112253.3$-$111037,
CRTS J174033.4$+$414756,
Gaia22afw,
MASTER OT J030227.28$+$191754.5,
TCP J21040470$+$4631129,
ZTF20acyxwzf


==> obslog.inc <==
\begin{table*}
\caption{Log of observations of ASASSN-22ak.}\label{tab:obslog}
\begin{center}
\begin{tabular}{ccccccc}
\hline
Start\commenta & End\commenta & Mean mag. & Error & $N$\commentb & Observer & Filter \\
\hline
59598.2841 & 59598.3620 & 2.235 & 0.010 & 216 & MLF & C \\
\hline
59935.5072 & 59935.6519 & 16.046 & 0.010 & 53 & HaC & CV \\
59936.5080 & 59936.6481 & 16.048 & 0.008 & 52 & HaC & CV \\
59937.5084 & 59937.6458 & 16.132 & 0.010 & 51 & HaC & CV \\
59938.5085 & 59938.6430 & 16.155 & 0.007 & 50 & HaC & CV \\
59939.5086 & 59939.6400 & 16.267 & 0.009 & 49 & HaC & CV \\
59940.5093 & 59940.6373 & 16.341 & 0.009 & 47 & HaC & CV \\
59941.5090 & 59941.6354 & 16.458 & 0.011 & 47 & HaC & CV \\
59942.5094 & 59942.6304 & 18.287 & 0.065 & 45 & HaC & CV \\
59943.5101 & 59943.6251 & 18.603 & 0.085 & 25 & HaC & CV \\
59944.5240 & 59944.6141 & 18.968 & 0.086 & 16 & HaC & CV \\
59945.5244 & 59945.6241 & 19.013 & 0.083 & 15 & HaC & CV \\
59946.5282 & 59946.6212 & 18.933 & 0.091 & 15 & HaC & CV \\
59947.5178 & 59947.5941 & 18.674 & 0.146 & 10 & HaC & CV \\
59949.5672 & 59949.5847 & 18.393 & 0.224 & 4 & HaC & CV \\
59950.5702 & 59950.6130 & 17.830 & 0.209 & 6 & HaC & CV \\
59951.5256 & 59951.6045 & 18.293 & 0.104 & 13 & HaC & CV \\
\hline
60065.8612 & 60065.9208 & 15.366 & 0.029 & 12 & HaC & CV \\
60066.8591 & 60066.9203 & 15.431 & 0.017 & 11 & HaC & CV \\
60067.8564 & 60067.9177 & 15.523 & 0.012 & 11 & HaC & CV \\
60069.8509 & 60069.9176 & 15.571 & 0.020 & 13 & HaC & CV \\
60070.8480 & 60070.9215 & 15.670 & 0.019 & 13 & HaC & CV \\
60071.8453 & 60071.9189 & 15.690 & 0.026 & 13 & HaC & CV \\
60072.8425 & 60072.9221 & 15.686 & 0.011 & 14 & HaC & CV \\
60073.8382 & 60073.9208 & 15.728 & 0.011 & 19 & HaC & CV \\
60074.8355 & 60074.9227 & 15.755 & 0.015 & 20 & HaC & CV \\
60075.8342 & 60075.9208 & 15.785 & 0.025 & 16 & HaC & CV \\
60076.8298 & 60076.9222 & 15.747 & 0.012 & 21 & HaC & CV \\
60077.7851 & 60077.9234 & 15.951 & 0.003 & 178 & HaC & CV \\
60078.7822 & 60078.9245 & 15.992 & 0.003 & 183 & HaC & CV \\
60079.7794 & 60079.9239 & 16.012 & 0.003 & 186 & HaC & CV \\
60080.7767 & 60080.8968 & 16.005 & 0.003 & 155 & HaC & CV \\
60081.7739 & 60081.8964 & 16.077 & 0.037 & 151 & HaC & CV \\
60082.7711 & 60082.8968 & 16.041 & 0.003 & 162 & HaC & CV \\
60083.7690 & 60083.8965 & 16.063 & 0.004 & 84 & HaC & CV \\
60085.7670 & 60085.9041 & 15.901 & 0.004 & 99 & HaC & CV \\
60086.7615 & 60086.9034 & 15.962 & 0.004 & 89 & HaC & CV \\
60087.7579 & 60087.9040 & 15.921 & 0.004 & 202 & HaC & CV \\
60088.7551 & 60088.9048 & 15.920 & 0.002 & 244 & HaC & CV \\
60089.7523 & 60089.9052 & 15.903 & 0.003 & 249 & HaC & CV \\
60090.7495 & 60090.9050 & 15.956 & 0.009 & 232 & HaC & CV \\
60092.8064 & 60092.9059 & 16.005 & 0.003 & 164 & HaC & CV \\
60093.7412 & 60093.9065 & 16.077 & 0.003 & 270 & HaC & CV \\
60094.7384 & 60094.9061 & 16.160 & 0.002 & 274 & HaC & CV \\
60095.7357 & 60095.9062 & 16.242 & 0.003 & 278 & HaC & CV \\
60096.7328 & 60096.9070 & 16.294 & 0.003 & 284 & HaC & CV \\
60097.7301 & 60097.9073 & 16.317 & 0.004 & 289 & HaC & CV \\
60098.7273 & 60098.9071 & 16.300 & 0.004 & 293 & HaC & CV \\
60099.7245 & 60099.9079 & 16.209 & 0.005 & 299 & HaC & CV \\
60100.7217 & 60100.9077 & 16.122 & 0.004 & 303 & HaC & CV \\
60101.7190 & 60101.9078 & 16.133 & 0.004 & 308 & HaC & CV \\
60102.7162 & 60102.9082 & 16.261 & 0.004 & 313 & HaC & CV \\
60103.7134 & 60103.9086 & 18.188 & 0.024 & 315 & HaC & CV \\
\hline
  \multicolumn{7}{l}{\commenta BJD$-$2400000.} \\
  \multicolumn{7}{l}{\commentb Number of observations.} \\
\end{tabular}
\end{center}
\end{table*}


==> obslog2.inc <==
\begin{table*}
\caption{Log of observations of ASASSN-22ak (continued).}
\begin{center}
\begin{tabular}{ccccccc}
\hline
Start\commenta & End\commenta & Mean mag. & Error & $N$\commentb & Observer & Filter \\
\hline
60104.7108 & 60104.9081 & 19.279 & 0.031 & 171 & HaC & CV \\
60105.4868 & 60105.6093 & 16.652 & 0.009 & 75 & HaC & CV \\
60106.4773 & 60106.6080 & 16.698 & 0.007 & 80 & HaC & CV \\
60107.8310 & 60107.9077 & 19.809 & 0.042 & 66 & HaC & CV \\
60109.9030 & 60109.9059 & 19.834 & 0.332 & 3 & HaC & CV \\
60110.8900 & 60110.9064 & 19.841 & 0.096 & 15 & HaC & CV \\
60111.8828 & 60111.9063 & 19.681 & 0.078 & 19 & HaC & CV \\
60112.8835 & 60112.9057 & 19.863 & 0.081 & 20 & HaC & CV \\
60113.8873 & 60113.9123 & 19.694 & 0.082 & 24 & HaC & CV \\
60114.8995 & 60114.9265 & 19.957 & 0.095 & 18 & HaC & CV \\
60117.9123 & 60117.9315 & 19.857 & 0.088 & 13 & HaC & CV \\
60118.8955 & 60118.9272 & 20.018 & 0.074 & 23 & HaC & CV \\
60119.8928 & 60119.9246 & 20.002 & 0.067 & 22 & HaC & CV \\
60120.8901 & 60120.9267 & 19.943 & 0.069 & 34 & HaC & CV \\
60121.8871 & 60121.9266 & 19.993 & 0.058 & 29 & HaC & CV \\
60122.8845 & 60122.9269 & 19.978 & 0.075 & 31 & HaC & CV \\
60124.8790 & 60124.9262 & 19.924 & 0.071 & 30 & HaC & CV \\
60125.8780 & 60125.9261 & 19.903 & 0.074 & 34 & HaC & CV \\
\hline
  \multicolumn{7}{l}{\commenta BJD$-$2400000.} \\
  \multicolumn{7}{l}{\commentb Number of observations.} \\
\end{tabular}
\end{center}
\end{table*}

